Dark matter signatures of black holes with Yukawa potential

This study uses a nonsingular Yukawa--modified potential to obtain a static and spherically symmetric black hole solution with a cosmological constant. Such Yukawa--like corrections are encoded in two parameters, $\alpha$ and $\lambda$, that modify Newton's law of gravity in large distances, and a deformation parameter $\ell_0$, which plays an essential role in short distances. The most significant effect is encoded in $\alpha$, which modifies the total black hole mass with an extra mass proportional to $\alpha M$, mimicking the dark matter effects at large distances from the black hole. On the other hand, the effect due to $\lambda$ is small for astrophysical values. We scrutinize the \textit{quasinormal} frequencies and shadows associated with a spherically symmetric black hole and the thermodynamical behavior influenced by the Yukawa potential. In particular, the thermodynamics of this black hole displays a rich behavior, including possible phase transitions. We use the WKB method to probe the \textit{quasinormal} modes of massless scalar, electromagnetic, and gravitational field perturbations. In order to check the influence of the parameters on the shadow radius, we consider astrophysical data to determine their values, incorporating information on an optically thin radiating and infalling gas surrounding a black hole to model the black hole shadow image. In particular, we consider Sgr A* black hole as an example and we find that its shadow radius changes by order of $10^{-9}$, meaning that the shadow radius of a black hole with Yukawa potential practically gives rise to the same result encountered in the Schwarzschild black hole. Also, in the eikonal regime, using astrophysical data for Yukawa parameters, we show that the value of the real part of the QNMs frequencies changes by $10^{-18}$.

==> manifest.txt <==
% Copyright 2007-2020 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.2
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.2 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natbib options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 1pseperateaug.pdf
 1psingleauthorgroup.pdf
 elstest-1pdoubleblind.pdf
 elstest-1p.pdf
 elstest-3pd.pdf
 elstest-3p.pdf
 elstest-5p.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty



